A Cost-Efficient Look-Up Table Based Binary Coded Decimal Adder Design

The BCD (Binary Coded Decimal) being the more accurate and human-readable representation with ease of conversion, is prevailing in the computing and electronic communication.In this paper, a tree-structured parallel BCD addition algorithm is proposed with the reduced time complexity. BCD adder is more effective with a LUT (Look-Up Table)-based design, due to FPGA (Field Programmable Gate Array) technology's enumerable benefits and applications. A size-minimal and depth-minimal LUT-based BCD adder circuit construction is the main contribution of this paper.

==> New_Text_Document.txt <==
{21}{25}{26}

==> Paper Format Latex/New_Text_Document.txt <==
{21}{25}{26}
